The CHiME-7 DASR Challenge: Distant Meeting Transcription with Multiple Devices in Diverse Scenarios

The CHiME challenges have played a significant role in the development and evaluation of robust automatic speech recognition (ASR) systems. We introduce the CHiME-7 distant ASR (DASR) task, within the 7th CHiME challenge. This task comprises joint ASR and diarization in far-field settings with multiple, and possibly heterogeneous, recording devices. Different from previous challenges, we evaluate systems on 3 diverse scenarios: CHiME-6, DiPCo, and Mixer 6. The goal is for participants to devise a single system that can generalize across different array geometries and use cases with no a-priori information. Another departure from earlier CHiME iterations is that participants are allowed to use open-source pre-trained models and datasets. In this paper, we describe the challenge design, motivation, and fundamental research questions in detail. We also present the baseline system, which is fully array-topology agnostic and features multi-channel diarization, channel selection, guided source separation and a robust ASR model that leverages self-supervised speech representations (SSLR).

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.


==> eval_baseline.txt <==
###################################################
### Scoring chime6 Scenario ###########################
###################################################
100%|██████████| 4/4 [10:12<00:00, 153.12s/it]
+----+--------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
|    | session id   | scenario   |   num spk hyp |   num spk ref |   tot utterances hyp |   tot utterances ref |   false alarm |   missed detection |   correct |   confusion |   total |   diarization error rate |   speaker error |   speaker count |   Jaccard error rate |   hits |   substitutions |   deletions |   insertions |      wer |
|----+--------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------|
|  0 | S01          | chime6     |             4 |             4 |                 2619 |                 5225 |        740.72 |             963.63 |   2825.65 |     1754.59 | 5543.87 |                 0.623922 |         2.74891 |               4 |             0.687228 |   8452 |            9322 |       10230 |         4417 | 0.855913 |
|  1 | S21          | chime6     |             4 |             4 |                 2580 |                 4730 |        529.73 |             545.67 |   3407.93 |     1139.89 | 5093.49 |                 0.434926 |         2.15503 |               4 |             0.538759 |  11514 |            9118 |        6498 |         1680 | 0.637523 |
|  2 | S19          | chime6     |             4 |             4 |                 2088 |                 3664 |        537.1  |             731.05 |   2797.9  |     1795.59 | 5324.54 |                 0.5754   |         2.4342  |               4 |             0.608551 |   8165 |            5151 |        9528 |         4848 | 0.854798 |
|  3 | S20          | chime6     |             4 |             4 |                 2036 |                 4620 |        489.54 |            1170.34 |   2316.54 |     1255.34 | 4742.22 |                 0.614737 |         2.65614 |               4 |             0.664034 |   9482 |            4755 |        8677 |         3870 | 0.755084 |
+----+--------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
###################################################
### Scoring dipco Scenario ###########################
###################################################
100%|██████████| 5/5 [00:28<00:00,  5.69s/it]
+----+--------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
|    | session id   | scenario   |   num spk hyp |   num spk ref |   tot utterances hyp |   tot utterances ref |   false alarm |   missed detection |   correct |   confusion |   total |   diarization error rate |   speaker error |   speaker count |   Jaccard error rate |   hits |   substitutions |   deletions |   insertions |      wer |
|----+--------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------|
|  0 | S32          | dipco      |             4 |             4 |                  185 |                  332 |        151.31 |              54.89 |    452.31 |      104.36 |  611.56 |                 0.507816 |         1.70775 |               4 |             0.426938 |   1095 |             919 |         388 |          177 | 0.617818 |
|  1 | S25          | dipco      |             4 |             4 |                  479 |                  903 |        128.71 |             139.34 |   1811.65 |      117.91 | 2068.9  |                 0.186553 |         1.34442 |               4 |             0.336105 |   5102 |            1832 |        1281 |          579 | 0.449422 |
|  2 | S27          | dipco      |             4 |             4 |                  578 |                 1127 |         68.82 |             327.45 |   1682.34 |      265.25 | 2275.04 |                 0.290773 |         1.80643 |               4 |             0.451607 |   5333 |            2151 |        2583 |         1335 | 0.602861 |
|  3 | S30          | dipco      |             4 |             4 |                  290 |                  462 |         43.08 |             120.45 |    721.62 |      153.05 |  995.12 |                 0.318132 |         1.85422 |               4 |             0.463554 |   1817 |             950 |         783 |          480 | 0.62338  |
|  4 | S31          | dipco      |             4 |             4 |                  328 |                  581 |         31.07 |             232.55 |   1062.54 |      111.73 | 1406.82 |                 0.266807 |         1.48078 |               4 |             0.370194 |   2591 |            1065 |         904 |          313 | 0.500439 |
+----+--------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
###################################################
### Scoring mixer6 Scenario ###########################
###################################################
100%|██████████| 23/23 [00:17<00:00,  1.30it/s]
+----+----------------------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
|    | session id                 | scenario   |   num spk hyp |   num spk ref |   tot utterances hyp |   tot utterances ref |   false alarm |   missed detection |   correct |   confusion |   total |   diarization error rate |   speaker error |   speaker count |   Jaccard error rate |   hits |   substitutions |   deletions |   insertions |      wer |
|----+----------------------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------|
|  0 | 20090930_100211_HRM_120649 | mixer6     |             2 |             2 |                   69 |                  217 |        54.528 |             47.424 |   436.633 |     239.395 | 723.452 |                 0.471831 |        1.21563  |               2 |             0.607817 |   2048 |             744 |         373 |          243 | 0.4297   |
|  1 | 20091026_160240_HRM_120721 | mixer6     |             2 |             2 |                   85 |                  123 |        46.31  |             50.26  |   724.724 |     220.84  | 995.824 |                 0.318741 |        1.1613   |               2 |             0.580651 |   2100 |            1108 |         372 |          346 | 0.510056 |
|  2 | 20090901_154129_HRM_120376 | mixer6     |             3 |             2 |                   85 |                  184 |        40.09  |             47.11  |   581.07  |     125.599 | 753.779 |                 0.28231  |        1.13431  |               2 |             0.567155 |   1954 |             589 |         399 |          300 | 0.437797 |
|  3 | 20091026_180132_HRM_120832 | mixer6     |             2 |             2 |                  128 |                  215 |        61.386 |             75.416 |   436.147 |     217.625 | 729.188 |                 0.486057 |        1.25051  |               2 |             0.625256 |   2237 |             269 |         115 |          173 | 0.212514 |
|  4 | 20091013_101336_HRM_120649 | mixer6     |             4 |             2 |                   94 |                  237 |        47.697 |             44.303 |   500.805 |     194.307 | 739.415 |                 0.387207 |        1.16783  |               2 |             0.583917 |   1881 |             591 |         481 |          471 | 0.522519 |
|  5 | 20091123_151241_HRM_120780 | mixer6     |             4 |             2 |                  109 |                  145 |        72.097 |             75.475 |   426.075 |     252.087 | 753.637 |                 0.530307 |        1.3392   |               2 |             0.669598 |   1835 |             203 |         218 |          207 | 0.278369 |
|  6 | 20091202_172358_HRM_120282 | mixer6     |             3 |             2 |                  183 |                  260 |       118.94  |            123.26  |   419.86  |     230.26  | 773.38  |                 0.610903 |        1.23931  |               2 |             0.619656 |   2617 |             317 |         234 |          314 | 0.273043 |
|  7 | 20090831_100246_HRM_120242 | mixer6     |             2 |             2 |                   82 |                  220 |        45.431 |             46.212 |   588.516 |     160.619 | 795.347 |                 0.317172 |        1.16074  |               2 |             0.58037  |   1835 |             657 |         207 |          448 | 0.486106 |
|  8 | 20091119_150107_HRM_120580 | mixer6     |             3 |             2 |                  207 |                  306 |        87.277 |            108.38  |   336.969 |     209.601 | 654.95  |                 0.618762 |        1.28007  |               2 |             0.640037 |   1880 |             455 |         280 |          197 | 0.356405 |
|  9 | 20090902_091229_HRM_120242 | mixer6     |             2 |             2 |                  101 |                  184 |        51.026 |             71.98  |   601.139 |     170.497 | 843.616 |                 0.347911 |        1.25916  |               2 |             0.62958  |   1940 |             590 |         398 |          227 | 0.414959 |
| 10 | 20091203_181435_HRM_111138 | mixer6     |             3 |             2 |                  178 |                  253 |        88.512 |             91.269 |   388.797 |     245.519 | 725.585 |                 0.586148 |        1.26616  |               2 |             0.633082 |   2093 |             244 |         208 |          255 | 0.2778   |
| 11 | 20090922_181532_HRM_120376 | mixer6     |             2 |             2 |                   70 |                  131 |        33.81  |             40.421 |   569.817 |     181.601 | 791.839 |                 0.323086 |        1.23966  |               2 |             0.619828 |   2120 |             473 |         165 |          217 | 0.310007 |
| 12 | 20091019_121120_HRM_120699 | mixer6     |             4 |             2 |                  114 |                  227 |       114.42  |             85.345 |   412.668 |     235.356 | 733.369 |                 0.593318 |        1.22371  |               2 |             0.611853 |   1914 |             413 |         693 |          407 | 0.500993 |
| 13 | 20090918_151011_HRM_120242 | mixer6     |             2 |             2 |                   90 |                  151 |        36.556 |             69.735 |   671.048 |     159.629 | 900.412 |                 0.295331 |        1.09741  |               2 |             0.548703 |   1958 |             688 |         195 |          305 | 0.418163 |
| 14 | 20091104_132737_HRM_120772 | mixer6     |             2 |             2 |                  181 |                  312 |        55.37  |            161.765 |   544.884 |     111.999 | 818.648 |                 0.402046 |        0.895719 |               2 |             0.447859 |   2157 |             309 |         420 |          110 | 0.290714 |
| 15 | 20091015_100909_HRM_120649 | mixer6     |             2 |             2 |                  103 |                  238 |        60.484 |             61.693 |   415.524 |     302.517 | 779.734 |                 0.544665 |        1.2721   |               2 |             0.636049 |    292 |            2711 |         438 |          215 | 0.977623 |
| 16 | 20091214_160552_HRM_120811 | mixer6     |             3 |             2 |                  176 |                  221 |        79.4   |             87.193 |   402.058 |     240.9   | 730.151 |                 0.558094 |        1.23194  |               2 |             0.615968 |   2092 |             245 |         175 |          229 | 0.25836  |
| 17 | 20090911_140948_HRM_120465 | mixer6     |             3 |             2 |                  114 |                  231 |        48.343 |             87.929 |   467.761 |     231.767 | 787.457 |                 0.467377 |        1.2688   |               2 |             0.634398 |   2131 |             353 |         290 |          287 | 0.335256 |
| 18 | 20091013_110157_HRM_120633 | mixer6     |             3 |             2 |                  218 |                  311 |       116.854 |            140.671 |   472.975 |     220.107 | 833.753 |                 0.57287  |        1.22345  |               2 |             0.611726 |   3014 |             400 |         300 |          274 | 0.262251 |
| 19 | 20091105_165246_HRM_120780 | mixer6     |             2 |             2 |                  126 |                  231 |       119.33  |             80.606 |   348.432 |     243.621 | 672.659 |                 0.659408 |        1.3273   |               2 |             0.663651 |   1855 |             220 |         280 |          251 | 0.318896 |
| 20 | 20090929_132046_HRM_120633 | mixer6     |             3 |             2 |                  215 |                  283 |       122.571 |            153.985 |   531.449 |     213.257 | 898.691 |                 0.545029 |        1.11795  |               2 |             0.558973 |   3077 |             436 |         295 |          470 | 0.315389 |
| 21 | 20091014_182539_HRM_120659 | mixer6     |             2 |             2 |                  118 |                  192 |        61.371 |             45.222 |   439.686 |     268.641 | 753.549 |                 0.497956 |        1.27867  |               2 |             0.639333 |   1650 |             433 |         668 |          132 | 0.448201 |
| 22 | 20091215_182302_HRM_111138 | mixer6     |             4 |             2 |                  163 |                  241 |        56.496 |            116.142 |   402.252 |     251.897 | 770.291 |                 0.551136 |        1.30714  |               2 |             0.653571 |   1995 |             201 |         490 |          229 | 0.342517 |
+----+----------------------------+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
###################################################
### Metrics for all Scenarios ###
###################################################
+----+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+----------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
|    | scenario   |   num spk hyp |   num spk ref |   tot utterances hyp |   tot utterances ref |   false alarm |   missed detection |   correct |   confusion |    total |   diarization error rate |   speaker error |   speaker count |   Jaccard error rate |   hits |   substitutions |   deletions |   insertions |      wer |
|----+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+----------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------|
|  0 | chime6     |            16 |            16 |                 9323 |                18239 |       2297.09 |            3410.69 |  11348    |     5945.41 | 20704.1  |                 0.562844 |         9.99428 |              16 |             0.624643 |  37613 |           28346 |       34933 |        14815 | 0.774036 |
|  0 | dipco      |            20 |            20 |                 1860 |                 3405 |        422.99 |             874.68 |   5730.46 |      752.3  |  7357.44 |                 0.278625 |         8.19359 |              20 |             0.40968  |  15938 |            6917 |        5939 |         2884 | 0.546642 |
|  0 | mixer6     |            62 |            46 |                 3009 |                 5113 |       1618.3  |            1911.8  |  11119.3  |     4927.64 | 17958.7  |                 0.470954 |        27.9581  |              46 |             0.607784 |  46675 |           12649 |        7694 |         6307 | 0.397654 |
+----+------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+----------+--------------------------+-----------------+-----------------+----------------------+--------+-----------------+-------------+--------------+----------+
####################################################################
### Macro-Averaged Metrics across all Scenarios (Ranking Metric) ###
####################################################################
+----+---------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+---------+-----------------+-------------+--------------+----------+
|    | scenario      |   num spk hyp |   num spk ref |   tot utterances hyp |   tot utterances ref |   false alarm |   missed detection |   correct |   confusion |   total |   diarization error rate |   speaker error |   speaker count |   Jaccard error rate |    hits |   substitutions |   deletions |   insertions |      wer |
|----+---------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+---------+-----------------+-------------+--------------+----------|
|  0 | macro-average |       32.6667 |       27.3333 |              4730.67 |                 8919 |       1446.13 |            2065.72 |   9399.26 |     3875.12 | 15340.1 |                 0.437475 |          15.382 |         27.3333 |             0.547369 | 33408.7 |         15970.7 |     16188.7 |         8002 | 0.572777 |
+----+---------------+---------------+---------------+----------------------+----------------------+---------------+--------------------+-----------+-------------+---------+--------------------------+-----------------+-----------------+----------------------+---------+-----------------+-------------+--------------+----------+

